Thresholds of Braided Convolutional Codes on the AWGN Channel

In this paper, we perform a threshold analysis of braided convolutional codes (BCCs) on the additive white Gaussian noise (AWGN) channel. The decoding thresholds are estimated by Monte-Carlo density evolution (MC-DE) techniques and compared with approximate thresholds from an erasure channel prediction. The results show that, with spatial coupling, the predicted thresholds are very accurate and quickly approach capacity if the coupling memory is increased. For uncoupled ensembles with random puncturing, the prediction can be improved with help of the AWGN threshold of the unpunctured ensemble.

==> Images/compactBCC.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compactBCC.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{719.999882bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74999992)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compactBCC.pdf}}%
    \put(0.35412298,0.34980384){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.37673653,0.34482348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.16119849,0.34610245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.18381204,0.34112209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.19384547,0.34112209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.21460234,0.34112209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.56879327,0.33994828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.59141015,0.33496793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.60144025,0.33496793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+1}}}%
    \put(0.56465981,0.59548998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.58471,0.60919145){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.58471,0.58728456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.5947401,0.58728456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+1}}}%
    \put(0.55910397,0.0365649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.57915417,0.05026638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.57915417,0.02835948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.58918426,0.02835948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+1}}}%
    \put(0.25336226,0.03434546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.27340912,0.04804693){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.27340912,0.02614003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.28344255,0.02614003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.30419942,0.02614003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.24410309,0.59465804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.26414995,0.60835951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.26414995,0.58645261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.27418339,0.58645261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.29494025,0.58645261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41344421,0.59465804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.4334944,0.60835951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.4334944,0.58645261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.41077825,0.03434546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.43082511,0.04804693){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.43082511,0.02614003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.25551198,0.41779593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.25551198,0.21162229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.40885756,0.41779593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.40885756,0.21162229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.55930952,0.41779593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.55930952,0.21162229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.30420004,0.42729091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.32818338,0.44177057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.4560209,0.42167979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.48000423,0.43615946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.60590633,0.42089229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.62988967,0.43537196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.30579018,0.21498671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.32977352,0.22946638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.45664326,0.21498671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.48062659,0.22946638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.60989078,0.21019782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.63387412,0.22467749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{compactBCC.pdf}}%
    \put(0.81475493,0.4278599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.81279082,0.22115287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{compactBCC.pdf}}%
    \put(0.81443639,0.57861377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.83419098,0.59175508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.81645417,0.06938747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.83620547,0.08252879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.7537096,0.33233342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.75378413,0.4368644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.78171045,0.45326732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.75710253,0.22951689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.78502885,0.24591981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
  \end{picture}%
\endgroup%

